Measurement of charged-current muon neutrino-argon interactions without pions in the final state using the MicroBooNE detector

We report a new measurement of flux-integrated differential cross sections for charged-current (CC) muon neutrino interactions with argon nuclei that produce no final-state pions ($\nu_\mu\mathrm{CC}0\pi$). These interactions are of particular importance as a topologically defined signal dominated by quasielasticlike interactions. This measurement was performed with the MicroBooNE liquid argon time projection chamber detector located at the Fermilab Booster Neutrino Beam and uses an exposure of $1.3\times10^{21}$ protons on target collected between 2015 and 2020. The results are presented in terms of single- and double-differential cross sections as a function of the final-state muon momentum and angle. The data are compared with widely used neutrino event generators. We find good agreement with the single-differential measurements, while only a subset of generators are also able to adequately describe the data in double-differential distributions. This work facilitates comparison with Cherenkov detector measurements, including those located at the Booster Neutrino Beam.

==> data_release/ac_1d_costhetamu.txt <==
# Ac matrix for the 1D \cos\theta_\mu cross section
# To transform generator predictions in the 1D \cos\theta_\mu bins (v) into the regularized space, compute Ac * v.
0.730424,-0.039674,0.144320,-0.001539,0.009296,0.124549,-0.086369,-0.040307,0.010501,0.093232,0.031502,0.020425,-0.064979,0.006433,-0.056048,0.021792,-0.033525,0.013645,0.024070,0.011293,-0.071579,0.061212,0.027945,-0.053144,0.003559,0.012193,0.039857,0.033050,-0.043116
-0.012317,0.725235,0.091296,0.041921,0.030310,0.040063,-0.046576,0.025832,-0.009820,0.055911,-0.009494,0.042224,-0.022065,-0.050255,-0.004313,0.039077,-0.054968,0.000323,-0.012409,0.053340,-0.036241,-0.000918,0.016926,-0.000872,0.004512,0.003969,0.053468,-0.047323,0.011375
0.009852,0.028580,0.765881,0.026182,0.019221,0.014252,0.060364,-0.023220,0.032935,0.030888,-0.073140,0.052481,-0.044323,0.017400,-0.007468,0.025959,-0.027534,-0.002825,-0.025396,0.014004,-0.025613,-0.001221,0.039184,0.008502,0.039468,-0.044401,0.006410,0.018465,-0.009773
-0.021004,0.059534,0.081408,0.660304,-0.016574,0.160585,-0.010886,-0.029702,0.001937,0.089015,-0.015618,-0.029543,-0.040285,0.010328,0.037636,0.036425,-0.091908,-0.016158,-0.006623,0.048857,-0.035810,0.049643,0.015097,-0.023971,-0.030175,0.020785,0.049951,-0.039370,-0.002901
-0.008400,0.031289,0.046796,-0.011869,0.698410,0.187144,-0.062240,-0.013361,0.034225,0.038452,0.005023,0.034864,-0.067223,-0.003999,0.014138,-0.009041,-0.059260,0.038965,-0.015706,0.017571,0.018024,0.011980,-0.013932,-0.006336,0.019392,-0.028956,0.021132,-0.008544,-0.015594
0.025218,-0.029059,-0.012523,0.066738,0.177767,0.530421,0.101650,0.104498,-0.033219,-0.032821,-0.004533,0.032474,0.045575,-0.024665,-0.074295,0.000637,0.015028,-0.009328,0.028170,0.010890,-0.044929,-0.012300,0.035538,0.049456,-0.032322,-0.019292,0.022766,-0.034148,0.043700
-0.025649,-0.030732,0.100303,0.025570,-0.026159,0.196303,0.521594,0.150937,-0.051937,0.020569,0.115272,-0.039946,-0.047626,-0.000161,0.037708,-0.041054,-0.032260,0.005548,-0.007548,-0.011375,0.016073,0.012912,0.013590,-0.018974,0.001360,0.020301,0.016280,0.018752,-0.040372
-0.036724,0.034742,0.034939,0.004299,-0.014841,0.118241,0.154998,0.354527,0.217374,0.091370,-0.013507,-0.008626,-0.013614,-0.035173,0.021299,0.039251,-0.059331,-0.049564,0.018145,0.030018,-0.034305,-0.002627,0.040373,0.019045,-0.006764,-0.014157,0.013603,0.026661,-0.007430
0.018339,-0.014975,0.012145,0.005851,0.097995,-0.031242,-0.054447,0.251403,0.554498,0.055567,-0.055079,0.049251,-0.017607,0.031317,0.026922,-0.039492,-0.023666,0.007006,-0.028555,0.042521,-0.061792,0.021585,0.053764,-0.014102,0.052791,-0.017659,-0.000445,0.004673,-0.011146
0.053082,-0.001615,-0.084401,0.070687,0.111098,-0.131998,0.024136,0.216091,0.024103,0.468967,0.061142,0.035752,0.038798,0.035294,-0.089592,0.044309,0.026454,-0.038834,0.026475,-0.051608,0.045363,-0.062154,0.032160,0.067622,0.036054,-0.050370,-0.005320,-0.018004,0.069500
0.050502,0.024044,-0.097798,0.026835,0.103490,-0.108090,0.120129,0.074177,-0.057091,-0.023348,0.617799,0.207071,-0.014435,-0.078153,-0.033794,0.039477,0.026003,0.019107,-0.068123,0.091819,-0.055205,-0.025511,0.054273,0.047419,-0.024024,-0.045043,0.007832,0.020933,0.012894
0.006926,0.027054,0.009973,-0.053898,0.065687,0.045178,-0.032462,0.019470,0.019508,-0.075225,0.204678,0.575700,0.065298,-0.045315,0.028509,-0.027655,-0.004309,-0.030004,0.138639,-0.067341,0.020780,-0.013726,0.029386,-0.014768,-0.019909,0.032320,-0.045203,0.014204,0.065189
-0.014851,0.018521,0.025463,0.011800,-0.038914,0.128416,-0.081313,-0.008680,0.024732,0.057715,-0.011133,0.077925,0.576359,0.105714,-0.020012,-0.000229,-0.082348,0.093429,-0.019951,0.074788,-0.028562,-0.031564,0.024299,0.042723,-0.032109,-0.058187,0.052459,0.033421,-0.070184
0.006286,-0.055183,0.067248,0.046521,-0.003779,0.005656,-0.002951,-0.074837,0.090354,0.081017,-0.093978,0.011480,0.114309,0.505531,0.181293,-0.013311,-0.028365,-0.072198,0.048247,0.098372,-0.055395,-0.014575,0.056704,0.030168,-0.052098,-0.055459,0.073399,-0.026252,0.085875
-0.029265,-0.004544,0.034307,0.073988,0.025018,-0.071934,0.015895,-0.039490,0.093461,-0.013103,-0.030540,0.063225,-0.098953,0.121033,0.549939,0.234432,-0.123813,-0.003379,-0.002624,0.065932,-0.047844,-0.003969,0.092021,0.010840,0.005944,0.009352,-0.033644,0.034992,-0.008519
-0.013081,-0.008796,0.049625,0.032853,-0.011120,0.050911,-0.093673,0.017890,-0.025569,0.065089,0.039403,0.004147,-0.062390,-0.096123,0.234315,0.552480,0.094118,-0.024463,-0.022916,0.030322,-0.004534,-0.058309,0.119436,0.068188,0.006239,-0.030292,0.010700,0.008321,0.018668
0.020387,-0.043450,0.088527,-0.064215,0.007886,0.122387,-0.081243,-0.083779,0.017946,0.054648,0.047045,0.039629,-0.066336,-0.052455,-0.011005,0.224598,0.437195,0.133487,-0.025031,0.081610,-0.060594,-0.074640,0.152247,0.129142,-0.103569,-0.034599,0.103954,-0.040602,0.077278
0.032414,-0.029229,0.035621,-0.064259,0.068532,0.072288,-0.048598,-0.122712,0.075916,-0.006364,0.024827,0.027384,0.061740,-0.158219,0.057055,0.021863,0.051068,0.449041,0.240191,0.131979,-0.177719,0.025167,0.109758,0.084219,-0.033835,-0.023298,0.008780,0.029051,0.046429
0.031118,-0.004833,-0.027470,0.004151,0.025761,0.085358,-0.085940,-0.049962,0.031476,0.036403,-0.104443,0.187683,-0.099244,-0.029538,0.035214,-0.001839,-0.177456,0.209937,0.590262,0.217289,-0.035967,-0.078058,0.138430,0.066562,-0.056547,0.008409,0.028640,-0.016341,0.051271
-0.006657,0.043056,-0.058801,0.044706,0.035950,0.018834,-0.061872,-0.049606,0.088767,-0.070458,0.067647,-0.017370,-0.033439,-0.019926,0.043952,-0.007364,-0.138643,0.055682,0.166782,0.597069,0.222953,-0.110667,0.021039,0.178124,-0.047517,-0.094440,0.069806,-0.014330,0.027907
-0.002386,0.009561,-0.015942,0.019122,0.070743,-0.063274,0.025854,-0.078139,0.039425,0.060239,-0.062851,0.078867,-0.086180,-0.066339,0.049520,0.074008,-0.100748,-0.063633,0.037773,0.343044,0.458413,0.084782,0.111162,0.084796,-0.072157,-0.103236,0.009179,0.062759,0.058510
0.037223,-0.048643,0.006092,0.057569,-0.011250,-0.021427,0.002200,-0.083781,0.124727,-0.016788,-0.016795,0.049775,-0.116411,-0.078368,0.090848,0.056011,-0.123919,0.075931,0.025931,0.065559,0.102368,0.469445,0.348533,0.035714,-0.176285,-0.028858,-0.011263,0.035740,0.177564
0.014702,-0.045020,0.079292,0.007490,-0.079861,0.069911,-0.062205,-0.049673,0.102076,0.026567,0.004401,-0.008939,-0.111814,-0.096781,0.067230,0.076023,-0.030952,0.012462,0.084704,0.016132,-0.064462,0.134262,0.662622,0.225191,-0.146036,-0.062426,0.051645,0.046586,-0.025612
-0.018837,-0.008121,0.106148,-0.047533,-0.069972,0.089830,-0.077878,-0.028957,0.044431,0.113639,-0.021402,-0.047852,-0.069725,-0.112283,0.035711,0.101430,-0.013286,0.020155,-0.002586,0.174218,-0.084042,-0.124205,0.273987,0.552267,0.132780,-0.059265,0.035802,-0.009085,-0.017017
-0.000105,-0.014120,0.091157,-0.052446,-0.021927,-0.014472,0.012898,-0.079406,0.101658,0.098784,-0.089189,0.032912,-0.097682,-0.134557,0.080867,0.130445,-0.101497,0.055113,0.039344,0.127415,-0.059377,-0.144112,0.022950,0.211900,0.473885,0.229831,-0.028156,-0.056947,0.155051
0.019580,0.013885,-0.028434,0.061850,-0.075164,-0.033377,0.061868,-0.062177,0.082593,0.040586,-0.092782,0.097362,-0.133430,-0.078800,0.068275,0.049357,-0.010165,-0.002376,0.113017,0.046941,-0.114199,-0.029643,0.020481,-0.066177,0.242671,0.467597,0.238517,0.008383,-0.003649
0.031041,0.001744,-0.034468,0.061219,-0.068994,-0.022355,0.036787,-0.013991,0.034318,0.020426,-0.024339,-0.006057,-0.075943,0.039042,-0.048771,0.003605,0.096775,-0.039459,0.052133,0.060521,-0.085848,-0.023119,0.054739,-0.058319,-0.039874,0.233609,0.462314,0.397284,-0.212514
0.056112,-0.071065,0.050097,-0.011774,-0.032371,-0.019451,0.015515,0.022823,-0.004782,0.018292,-0.022083,0.041220,-0.095179,0.028900,-0.014431,0.006764,0.015286,0.038493,0.012556,-0.027693,-0.017311,0.066754,0.010248,-0.098578,0.008213,-0.043253,0.240525,0.663393,0.027257
0.000811,0.002287,0.011039,0.003896,-0.052179,0.061957,-0.050749,0.029740,-0.044571,0.077772,-0.065493,0.114444,-0.193305,0.139677,-0.068006,-0.012330,0.052373,0.001401,0.020381,-0.040830,-0.052881,0.194492,-0.100762,-0.131026,0.169491,0.003456,-0.104056,0.141647,0.647128


==> data_release/ac_1d_pmu.txt <==
# Ac matrix for the 1D p_\mu cross section
# To transform generator predictions in the 1D p_\mu bins (v) into the regularized space, compute Ac * v.
0.724912,-0.004384,0.338470,-0.102112,-0.026725,0.132623,-0.021257,-0.018538,-0.103606,0.081430,-0.197824,0.236066,-0.090587,0.020263
-0.036089,0.759365,0.312133,-0.041405,-0.066480,0.118235,0.015251,-0.049200,-0.062070,-0.022858,-0.002975,0.063322,-0.023261,-0.005090
-0.033340,0.186674,0.669820,0.157612,0.062836,-0.117033,0.071702,0.048945,-0.083769,0.012056,-0.040844,0.053084,-0.007013,-0.009597
-0.056928,-0.001995,0.197911,0.783081,0.028393,0.088984,-0.084347,-0.000225,0.014630,0.029456,-0.054899,0.045801,-0.026095,0.018783
-0.019809,-0.052354,0.152454,0.066441,0.751644,0.048733,0.137280,-0.006484,-0.153789,-0.042533,0.022452,0.077388,-0.020328,-0.019291
-0.022445,0.066360,-0.056762,0.107496,0.012633,0.829915,0.070595,0.007329,-0.073911,-0.013848,-0.014835,0.047643,-0.006640,-0.012244
-0.039469,-0.035807,0.175305,-0.097716,0.095056,0.062770,0.721559,0.029536,-0.009834,0.064315,-0.010150,0.010721,-0.012811,0.010011
-0.019986,-0.118029,0.194871,0.074748,-0.110835,0.013276,0.160991,0.823521,-0.136704,-0.027361,0.011298,0.088787,-0.019567,-0.023162
-0.031164,-0.071445,0.067124,0.290123,-0.296654,-0.027825,0.372200,0.034968,0.499496,-0.122359,0.057728,0.191907,-0.046453,-0.056635
-0.000807,-0.088096,0.059474,0.238679,-0.234175,-0.084726,0.392462,0.009487,-0.370714,0.813252,0.079180,0.146589,-0.026568,-0.069698
-0.074738,0.034456,0.034310,0.097847,-0.071022,-0.092151,0.242886,-0.019317,-0.210316,0.018603,0.844332,0.167902,-0.037208,-0.036414
0.046180,-0.075711,0.032960,0.048421,-0.022509,-0.057603,0.110073,-0.023138,-0.074896,-0.032346,0.125043,0.806263,0.086214,-0.089571
-0.005646,-0.023370,0.034564,0.037866,-0.035327,-0.030232,0.092248,-0.001905,-0.087914,-0.016664,0.022801,0.009172,0.945669,-0.029786
0.009853,-0.022108,0.000839,0.052160,-0.040224,-0.022720,0.073838,-0.000802,-0.054162,-0.031506,0.054621,-0.051885,0.107994,0.759680


==> data_release/ac_2d.txt <==
# Ac matrix for the 2D cross section
# To transform generator predictions in the 2D bins (v) into the regularized space, compute Ac * v.
0.570338,-0.245545,-0.141088,0.151039,-0.140130,0.079269,0.712206,0.226829,-0.082501,-0.356369,0.313635,0.126574,-0.100049,0.281035,-0.121188,-0.328644,-0.096749,0.041192,0.042950,-0.101591,-0.090235,-0.132353,0.023576,0.094015,0.197190,0.203620,-0.089086,0.098101,0.179980,0.091410,-0.673648,-0.013554,-0.007115,0.187001,-0.043077,-0.080214,0.171086
-0.090673,0.550539,-0.241113,0.021773,0.026281,0.154499,0.442868,0.215869,0.097078,-0.341549,0.245980,0.062474,0.045773,0.081319,0.051543,-0.360978,-0.142002,0.079325,0.096747,-0.228832,-0.037945,-0.096230,-0.004604,0.156653,0.181567,0.078192,-0.010604,0.143289,0.124366,-0.010706,-0.548563,0.037618,-0.038809,0.159951,-0.046208,-0.007053,0.100073
0.030384,-0.192840,0.490862,-0.138554,0.207928,0.151314,0.193536,0.146276,0.279582,-0.195487,0.052329,0.092215,0.046801,0.103128,-0.024219,-0.253337,-0.107807,0.007132,0.034055,-0.103412,-0.106998,-0.097269,0.109726,0.097950,0.138016,0.047984,0.040537,0.135656,0.001090,0.017705,-0.428384,0.056825,-0.018284,0.088471,-0.045009,0.033240,0.056766
0.041043,-0.127131,-0.184185,0.635089,0.088100,0.145775,0.084632,0.073809,0.289911,0.066770,-0.138037,0.109896,0.091296,0.022747,-0.066697,-0.093570,-0.062335,-0.123301,0.045735,-0.153520,0.033420,-0.106384,0.116771,0.061763,0.076795,0.130357,-0.020209,0.006607,0.146549,-0.130249,-0.187984,-0.004446,-0.014385,0.065695,-0.021376,0.008232,0.040724
-0.019139,-0.074827,-0.013849,0.002371,0.617141,0.063176,0.102425,0.038285,0.202809,0.169736,-0.094584,0.095751,0.058164,-0.039786,-0.060582,0.038205,-0.057418,-0.164140,-0.049166,-0.048024,0.037414,-0.021990,0.055828,0.001505,0.159140,-0.013613,0.024670,0.027127,-0.002102,0.009300,-0.115108,0.002058,-0.042497,0.034418,-0.003605,0.007095,0.021719
-0.012401,0.008403,-0.051086,-0.006541,0.054482,0.624595,-0.029745,0.213832,0.033307,0.046804,0.217758,-0.011003,-0.061335,0.022167,0.009348,-0.013897,-0.054054,-0.061704,-0.148613,0.059285,-0.045976,0.065869,0.053245,-0.076327,0.135651,0.029156,-0.028715,0.009193,-0.012030,0.001842,-0.005509,0.001341,0.015252,-0.056633,-0.008923,-0.008402,0.039272
0.047844,0.001359,-0.081802,-0.052387,0.133919,-0.037654,0.693909,0.075123,0.024976,-0.042131,0.242640,0.044702,-0.023893,-0.013973,0.017258,-0.032827,-0.077348,0.010968,-0.037829,-0.039078,-0.007772,0.045401,0.059969,-0.069708,0.062695,-0.002329,0.003396,0.026514,-0.030087,-0.024283,0.072315,0.007374,-0.003414,-0.062602,-0.004670,0.026008,-0.004674
-0.005465,0.012546,-0.042669,-0.000126,0.000481,0.170218,0.026573,0.619841,-0.017256,0.032302,0.025647,0.126325,0.062987,0.032688,-0.072264,-0.046767,-0.031055,0.002980,0.047216,0.041602,-0.079377,-0.021213,0.073821,-0.039262,-0.023725,0.016070,0.006577,0.031089,0.035349,-0.060341,0.042940,0.000214,0.001435,-0.015179,-0.005142,-0.004162,0.003010
-0.050042,-0.018455,-0.004509,0.022356,0.081644,0.089401,0.057703,0.021096,0.606956,-0.076149,0.093377,-0.009351,0.138629,0.024126,-0.009327,-0.109730,0.037331,-0.068860,0.251266,-0.084404,0.005239,-0.046578,-0.061126,-0.023641,0.078546,-0.006688,-0.042342,0.025712,0.044726,0.050314,-0.088605,-0.001713,0.019245,-0.017451,-0.005731,0.007056,0.017884
-0.011274,-0.048632,-0.054087,0.021481,0.105433,0.084094,0.052183,0.060689,0.056441,0.469167,0.033682,0.066381,-0.016972,0.018083,0.090792,-0.035888,-0.075042,0.088164,0.178529,-0.034153,-0.007329,-0.098258,-0.091959,0.035416,0.045498,0.022623,-0.015144,0.036461,-0.021683,0.013025,-0.049488,-0.005001,-0.028408,0.030170,-0.011277,0.028398,0.015798
0.008797,-0.033419,-0.028323,-0.056042,0.028408,0.079854,0.170313,-0.021098,0.105941,0.014834,0.477982,0.011343,0.016414,0.009825,-0.002995,0.028825,0.124420,0.017863,0.122972,-0.027651,-0.047332,-0.110851,0.027900,0.006260,0.037575,-0.003950,0.007633,0.017805,0.019670,-0.058174,-0.118924,0.025461,0.019156,0.071277,-0.007054,0.001419,0.011772
0.024553,-0.059718,-0.024575,-0.054624,0.133631,-0.128284,0.096770,0.198921,0.040134,0.052230,-0.109517,0.607272,-0.054429,-0.015129,0.045805,0.022299,0.077871,0.256757,-0.078182,-0.080722,-0.004597,-0.003496,0.020005,0.015218,-0.035654,0.021560,0.066052,-0.034888,-0.073520,0.086617,-0.226908,0.011641,0.065286,0.097048,0.001051,-0.017394,0.008820
-0.007971,-0.026804,-0.038954,-0.014138,0.112745,-0.143352,-0.002755,0.205183,0.187268,-0.094487,0.023384,0.029757,0.440409,0.047140,0.013241,0.020400,0.076529,0.288288,-0.207241,0.017811,0.021942,0.005699,0.088645,-0.105605,0.069358,-0.005602,-0.033169,0.034431,-0.021571,-0.077540,-0.071057,0.023030,-0.034121,0.098342,-0.001510,0.019339,0.010841
0.025204,-0.097792,0.018561,-0.015472,-0.026753,0.040008,-0.069244,0.154049,0.104704,0.022765,0.022732,-0.019496,0.097722,0.382041,0.101559,0.055815,0.040136,0.028110,0.086751,-0.089865,0.079907,0.087419,-0.009111,-0.035172,-0.003382,0.012531,0.005300,-0.028750,0.008883,-0.086075,0.005782,-0.019621,-0.062177,0.080715,-0.016907,0.034987,0.032043
-0.052561,0.043078,-0.071362,-0.027160,-0.025323,0.076341,0.003148,0.042547,-0.009959,0.138615,-0.002297,0.088106,-0.013736,-0.016088,0.626739,-0.016949,0.020669,-0.131530,0.214168,0.030912,0.033854,0.039048,0.029888,-0.003576,-0.044840,-0.004283,0.000573,0.036069,-0.047354,0.010433,-0.083966,-0.015806,-0.006253,0.048722,-0.009201,0.025042,0.022202
0.003338,-0.033390,-0.084303,-0.031134,0.047358,0.023669,0.001348,0.063473,-0.021600,-0.022056,0.175875,0.062643,-0.016282,0.082843,0.018551,0.515132,-0.147866,0.029255,0.211640,0.038434,-0.024223,0.071934,0.042750,-0.008453,-0.038364,0.009776,-0.024807,0.035886,0.061111,-0.067164,-0.116179,0.018362,0.016124,0.060491,-0.012053,0.000398,0.005395
0.016284,-0.053396,-0.062307,-0.009418,-0.019442,0.030437,-0.002417,0.044455,0.089095,-0.166786,0.224383,0.040394,0.081497,0.022714,0.038834,-0.165940,0.531966,0.067329,0.214987,-0.084180,0.007339,0.031153,0.117993,-0.048726,-0.001557,0.019239,0.013411,0.052716,-0.010816,-0.069186,-0.024429,0.001550,0.002742,0.007901,-0.001801,0.002601,0.009289
-0.018031,-0.003302,-0.039683,-0.019800,-0.063523,-0.000138,0.038249,0.052962,0.009679,0.080707,-0.051661,0.114459,0.092835,0.005924,-0.081593,0.006939,0.027200,0.643908,0.029424,0.014744,-0.025277,-0.000354,0.032331,0.045792,0.102337,0.000388,-0.005789,0.018405,0.003520,-0.013524,-0.029349,-0.001405,-0.017091,-0.023362,-0.009015,0.004079,0.026927
0.020785,-0.062340,-0.034403,-0.029237,0.013206,-0.043493,0.026007,0.001099,0.123155,0.046259,0.001924,0.006462,-0.036801,0.016903,0.051517,0.070472,0.051583,0.004392,0.582824,-0.016603,-0.002020,-0.040642,-0.006528,0.062752,0.197792,0.007768,-0.003114,-0.004048,0.039143,-0.011734,-0.078556,0.013931,-0.025546,0.006125,-0.003096,-0.003343,0.005313
0.104667,-0.209198,0.031311,-0.098837,0.082120,0.047080,-0.068777,0.076879,0.063627,0.048409,-0.013756,-0.129763,0.114646,-0.132277,0.169383,0.165718,-0.096961,0.099330,-0.023928,0.500663,0.068659,-0.149764,0.142893,-0.112335,0.304698,-0.017008,0.055056,0.059865,0.013183,-0.090384,-0.076590,0.035285,0.019187,-0.047328,0.003160,0.003415,0.005579
0.035261,-0.061414,-0.136582,-0.006720,0.127333,-0.032460,0.104973,-0.072220,0.154958,-0.051046,-0.117126,-0.007117,0.028652,-0.003284,0.102412,0.103134,0.002152,0.052281,-0.034640,-0.035282,0.591081,-0.126824,0.205310,-0.198069,0.288092,0.032684,0.094796,0.096965,-0.085963,0.001710,-0.161565,0.056169,0.071364,-0.092720,-0.013476,-0.017824,0.052911
-0.005885,-0.044615,-0.072798,-0.015931,0.079269,0.006048,0.127891,-0.030049,0.118061,-0.186128,-0.099615,0.092514,-0.020838,0.065845,0.005835,0.061736,0.066022,0.017497,0.026174,-0.052413,-0.094293,0.697050,-0.048311,-0.036424,0.271674,0.036808,0.011636,0.086498,0.010000,-0.016403,-0.122411,0.013419,-0.012881,-0.016222,-0.012773,0.008802,0.033120
-0.010856,-0.079982,0.011229,0.005427,0.028284,0.010381,0.078048,0.100104,-0.002997,-0.250431,0.038241,0.033800,0.057057,-0.035491,0.044557,-0.034949,0.085620,0.020728,0.046768,-0.042560,0.056121,-0.136638,0.618170,0.129939,0.178822,0.017403,-0.036445,0.041578,0.067072,-0.006515,-0.064628,-0.014354,-0.075773,0.032077,-0.008388,0.031320,0.015172
-0.045020,0.013675,-0.023430,-0.002380,0.042989,0.002289,0.058726,0.059993,-0.031182,-0.122093,-0.003066,0.070208,-0.020087,-0.003926,0.017209,-0.025524,-0.049077,0.045722,0.176345,-0.029577,-0.041465,-0.082896,0.075010,0.723687,0.132777,0.037245,-0.056056,0.011846,0.022767,0.014769,-0.039624,-0.003366,0.017251,-0.040613,-0.007771,0.015251,0.037303
-0.003060,-0.002935,-0.026617,-0.012035,0.016595,0.050395,0.019461,0.000213,0.004205,-0.004277,-0.040306,0.007985,0.011387,-0.002136,-0.026164,-0.060406,-0.017096,0.009995,0.147354,0.008928,-0.005660,0.037390,0.022907,0.017854,0.758940,0.002971,0.010188,0.005909,-0.011810,-0.033422,0.000385,-0.000357,0.009541,0.056916,-0.002709,-0.002359,-0.000261
0.036363,-0.041265,-0.038622,0.056865,-0.062159,0.060673,-0.068242,0.168274,-0.116046,0.157833,-0.184475,0.142312,-0.135995,0.039658,-0.036805,-0.120897,0.120005,-0.071082,0.088131,-0.028023,0.144231,0.068665,0.012921,-0.135719,0.316301,0.485524,-0.072061,0.127126,0.022263,0.031096,-0.234198,0.144588,0.027855,0.014768,0.003576,0.070758,-0.046289
-0.017720,0.009803,0.051243,-0.125912,0.101232,-0.081266,-0.066725,0.285519,-0.126693,0.168174,-0.212589,0.168830,-0.184681,-0.001148,-0.000211,-0.133945,0.188384,-0.086717,-0.027846,0.017260,0.188582,0.055237,0.098271,-0.251602,0.292971,-0.123954,0.638265,-0.078730,0.267463,-0.036402,-0.229203,0.049955,0.073062,0.045690,-0.011245,0.051064,-0.006509
-0.035631,0.058095,-0.002622,-0.138593,0.127202,-0.104685,-0.053506,0.257556,0.036330,0.046605,-0.114389,-0.014096,-0.035325,-0.101091,-0.003168,-0.014744,0.092460,-0.039051,-0.062087,0.075803,0.049842,0.082151,0.176039,-0.180058,-0.002741,0.123214,-0.091746,0.695086,0.057788,0.098627,-0.180240,-0.052358,0.039418,0.118757,-0.002055,0.005184,0.035938
0.006484,0.032719,-0.143754,0.019189,0.023838,-0.037034,-0.014846,0.141378,0.228336,-0.066417,-0.112953,-0.019495,-0.064798,-0.033285,-0.070755,0.116242,-0.063031,0.024098,0.016354,0.048089,-0.087088,0.069860,0.207301,-0.063084,-0.087109,0.001723,0.127688,0.048904,0.574223,0.059234,-0.069093,-0.014572,-0.045697,0.132938,-0.008059,0.027616,0.042764
0.034471,-0.107802,0.023886,-0.111207,0.060957,-0.027475,0.113789,0.017267,0.233027,0.010463,-0.270682,0.129044,-0.134955,-0.024342,0.046963,-0.011618,-0.042201,0.066418,0.050742,-0.072979,-0.003435,-0.024657,0.112102,0.052072,-0.033992,0.047243,-0.020063,0.074256,0.108596,0.436939,0.045199,0.023149,-0.028083,0.141717,-0.015102,-0.001275,0.049477
-0.037874,-0.056502,-0.002903,0.007257,-0.071302,0.013300,0.165765,0.085323,0.037382,0.032745,-0.127987,-0.038384,-0.006218,0.015715,0.003433,-0.057207,0.059208,0.033698,-0.044391,-0.014601,0.017278,-0.072905,-0.015927,0.065984,0.166303,-0.013037,-0.004644,-0.026479,0.032115,0.069886,0.516930,0.016802,0.032263,0.177138,-0.003487,-0.016367,0.009598
-0.064110,-0.045947,0.043436,0.013238,-0.119950,0.054989,0.122359,0.094347,0.037069,-0.108204,-0.000118,-0.002173,0.045844,-0.051704,-0.019068,0.053022,0.051792,-0.043279,-0.076762,-0.036110,0.110684,-0.101203,-0.147417,0.142279,0.096561,0.127338,-0.007187,-0.082459,-0.037385,0.169548,-0.180678,0.837650,-0.097325,0.154516,0.019200,-0.011098,0.006214
-0.027788,-0.053590,0.017590,0.037388,-0.104746,0.060369,0.045297,0.060944,0.075714,-0.171802,0.030056,0.112052,0.000933,-0.053498,0.004043,0.105553,0.019159,-0.090657,-0.087663,-0.047653,0.095848,-0.081777,-0.153811,0.107206,0.143331,0.065044,0.005002,-0.000096,-0.068741,0.066330,0.092241,-0.058124,0.739799,0.024667,0.011783,0.018483,0.009023
0.004405,-0.022257,-0.028988,-0.012890,0.043517,-0.041695,0.034675,-0.023300,0.038646,-0.030611,0.027189,0.029923,0.018510,0.066816,0.032134,0.033036,-0.015478,-0.051289,-0.112594,-0.016061,-0.066390,-0.041678,0.022923,-0.016329,0.161736,0.010166,-0.019501,0.026255,0.065372,0.005901,0.060468,0.016749,0.004592,0.741967,-0.003958,-0.007186,0.013134
0.049692,-0.047529,0.008613,-0.096936,0.113894,-0.060130,0.080100,-0.234672,0.050298,0.185478,0.008484,-0.161937,0.053781,0.235555,0.139894,-0.200362,-0.040388,0.155951,-0.274610,-0.006285,-0.113543,-0.031176,0.049609,0.177983,-0.118992,0.066179,0.001004,-0.070939,0.278084,0.061266,-0.161903,0.053849,0.108881,-0.082936,0.979391,-0.155920,-0.051819
0.107919,-0.114480,0.084971,-0.168160,0.091572,0.019593,0.099785,-0.446784,0.079117,0.394152,-0.009174,-0.362207,0.060944,0.432617,0.235759,-0.436665,-0.090100,0.429077,-0.462073,-0.060450,-0.047047,-0.043240,-0.022931,0.495349,-0.446978,0.092886,0.078109,-0.204698,0.461078,0.188702,-0.425281,0.048319,0.120763,0.212952,0.073474,0.665314,-0.184276
0.186393,-0.197538,0.108259,-0.168900,0.011625,0.165046,0.030843,-0.542694,0.113111,0.492486,-0.017561,-0.457188,0.032310,0.568299,0.285487,-0.572130,-0.137975,0.622703,-0.573777,-0.157221,0.077779,-0.064636,-0.128208,0.729536,-0.589452,0.017535,0.139087,-0.234679,0.511583,0.317202,-0.613664,0.058260,0.093965,0.396860,0.117455,-0.283493,0.611201


==> data_release/bins_1d_ctmu.txt <==
# 1D \cos\theta_\mu bin edges
-1.000000
-0.775000
-0.650000
-0.550000
-0.450000
-0.375000
-0.300000
-0.200000
-0.125000
-0.050000
0.025000
0.100000
0.175000
0.250000
0.325000
0.400000
0.475000
0.550000
0.625000
0.675000
0.725000
0.775000
0.825000
0.850000
0.875000
0.900000
0.925000
0.950000
0.975000
1.000000


==> data_release/bins_1d_pmu.txt <==
# 1D p_\mu bin edge
0.100000
0.200000
0.225000
0.250000
0.275000
0.300000
0.325000
0.375000
0.425000
0.500000
0.600000
0.750000
0.950000
1.250000
2.000000


==> data_release/bins_2d.txt <==
# 2D bin edges, by momentum range
# Format: (p_\mu low), (p_\ mu high), list of \cos\theta_\mu bin edges for the given momentum range
0.1, 0.24, -1, -0.55, 0, 0.45, 1
0.24, 0.3, -1, -0.55, -0.25, 0, 0.25, 0.45, 0.7, 1
0.3, 0.38, -1, -0.4, -0.1, 0.1, 0.35, 0.5, 0.7, 0.85, 1
0.38, 0.48, -1, 0, 0.5, 0.65, 0.8, 0.92, 1
0.48, 0.7, -1, 0.5, 0.65, 0.8, 0.875, 0.95, 1
0.7, 0.85, -1, 0.875, 0.95, 1
0.85, 2, -1, 0.9, 0.95, 1

==> data_release/cov_1d_costhetamu.txt <==
# Covariance matrix for 1D \cos\theta_\mu cross section
0.151500,0.075317,0.102699,0.105906,0.076974,0.091111,0.056815,0.053084,0.146760,0.066646,0.120355,0.058711,0.127565,0.187183,0.177576,0.163115,0.260581,0.335720,0.251332,0.319508,0.318684,0.537461,0.614957,0.495932,0.859198,0.799182,0.854616,1.261222,1.176618
0.075317,0.182879,0.071801,0.184012,0.095762,0.102597,0.066664,0.063202,0.166485,0.047593,0.138482,0.020855,0.159376,0.192657,0.222972,0.196470,0.290395,0.378763,0.280150,0.401657,0.271100,0.458788,0.770657,0.719447,1.030359,0.851533,0.591092,0.598383,0.751550
0.102699,0.071801,0.299543,0.052772,0.165224,0.048289,0.087824,0.150638,0.233466,0.098693,0.096010,0.119335,0.129421,0.302777,0.300010,0.236026,0.268347,0.302375,0.352133,0.512007,0.536405,0.606759,0.590104,0.776771,1.158083,0.984831,0.931667,1.226727,1.138258
0.105906,0.184012,0.052772,0.399250,0.045081,0.192169,0.106682,0.070570,0.190820,-0.017772,0.119642,-0.019738,0.250948,0.269078,0.335012,0.244761,0.319545,0.539202,0.424508,0.480852,0.270995,0.735086,1.149123,0.732606,1.127540,1.047484,0.618743,0.669953,0.995771
0.076974,0.095762,0.165224,0.045081,0.323957,0.083059,0.083629,0.107123,0.229691,0.185623,0.213292,0.159593,0.159521,0.256761,0.285989,0.251647,0.301893,0.383344,0.485253,0.647799,0.666489,0.534744,0.659366,0.609598,0.987296,0.672345,0.561361,0.799463,0.646761
0.091111,0.102597,0.048289,0.192169,0.083059,0.326965,0.124820,0.142494,0.108710,0.152869,0.155741,0.189045,0.336898,0.210837,0.145089,0.333102,0.474151,0.443200,0.624444,0.585353,0.514124,0.515146,1.329597,1.049624,0.605877,0.475199,0.550651,0.401641,0.206579
0.056815,0.066664,0.087824,0.106682,0.083629,0.124820,0.226383,0.120461,0.124052,0.167512,0.274297,0.190034,0.220236,0.222448,0.284790,0.298190,0.371230,0.408919,0.487858,0.573473,0.696326,0.618548,1.159912,0.689882,0.851067,0.784911,0.748587,0.750029,0.193723
0.053084,0.063202,0.150638,0.070570,0.107123,0.142494,0.120461,0.340474,0.193057,0.305135,0.194670,0.322311,0.227947,0.245994,0.370952,0.450995,0.327052,0.337553,0.720931,0.680655,0.759994,0.899349,0.903589,1.296441,0.763232,1.155106,1.305518,0.969712,0.492682
0.146760,0.166485,0.233466,0.190820,0.229691,0.108710,0.124052,0.193057,0.661717,-0.073347,0.296049,0.108349,0.310663,0.487682,0.549297,0.316893,0.559784,0.799042,0.520427,1.023142,0.729426,1.093561,1.543970,1.118231,2.144912,1.701729,1.252584,1.594267,1.551830
0.066646,0.047593,0.098693,-0.017772,0.185623,0.152869,0.167512,0.305135,-0.073347,1.210847,0.246350,0.695586,0.241554,0.423068,0.199709,0.713444,0.658962,0.168465,1.494608,0.769472,1.717887,0.803862,1.784201,1.493655,0.897364,1.332610,1.747051,1.436631,0.877345
0.120355,0.138482,0.096010,0.119642,0.213292,0.155741,0.274297,0.194670,0.296049,0.246350,1.021273,0.383638,0.400273,0.400152,0.506592,0.628220,0.890327,0.930497,0.831391,1.636415,1.317916,1.407464,2.295448,1.970030,1.681894,1.565324,1.915501,1.643744,0.697537
0.058711,0.020855,0.119335,-0.019738,0.159593,0.189045,0.190034,0.322311,0.108349,0.695586,0.383638,1.165959,0.121074,0.381069,0.492373,0.677480,0.638028,0.386579,1.841110,0.874268,1.724320,1.409416,2.262087,1.182420,0.960339,2.181334,2.123805,1.710241,1.064709
0.127565,0.159376,0.129421,0.250948,0.159521,0.336898,0.220236,0.227947,0.310663,0.241554,0.400273,0.121074,1.120084,0.546004,0.531957,0.777597,0.984953,1.368362,1.382013,2.014618,1.670257,1.552405,2.992782,2.856274,2.047665,1.182452,1.414680,0.997861,-0.666844
0.187183,0.192657,0.302777,0.269078,0.256761,0.210837,0.222448,0.245994,0.487682,0.423068,0.400152,0.381069,0.546004,1.184444,0.808028,0.699356,1.135366,1.101609,1.815510,2.114132,1.997487,2.016032,3.351075,2.757309,2.742980,2.957116,3.018828,2.387167,2.135581
0.177576,0.222972,0.300010,0.335012,0.285989,0.145089,0.284790,0.370952,0.549297,0.199709,0.506592,0.492373,0.531957,0.808028,1.325362,1.016029,0.969060,1.417589,1.799679,2.034032,1.985524,2.539262,3.425272,3.003272,3.376499,3.380133,2.685751,2.573901,1.687797
0.163115,0.196470,0.236026,0.244761,0.251647,0.333102,0.298190,0.450995,0.316893,0.713444,0.628220,0.677480,0.777597,0.699356,1.016029,1.561923,1.426143,1.382662,2.306404,2.364896,2.765690,2.552096,4.511625,3.844923,3.312313,3.147458,3.149243,2.644710,0.939267
0.260581,0.290395,0.268347,0.319545,0.301893,0.474151,0.371230,0.327052,0.559784,0.658962,0.890327,0.638028,0.984953,1.135366,0.969060,1.426143,2.286861,2.071993,2.564894,3.211917,3.178067,3.074006,6.022766,5.157380,4.027225,3.869699,4.253372,3.093179,1.471740
0.335720,0.378763,0.302375,0.539202,0.383344,0.443200,0.408919,0.337553,0.799042,0.168465,0.930497,0.386579,1.368362,1.101609,1.417589,1.382662,2.071993,3.078083,2.984248,3.648077,2.934721,4.054204,6.278683,5.608150,5.466147,4.628026,4.058196,3.750665,2.093415
0.251332,0.280150,0.352133,0.424508,0.485253,0.624444,0.487858,0.720931,0.520427,1.494608,0.831391,1.841110,1.382013,1.815510,1.799679,2.306404,2.564894,2.984248,6.758453,5.164513,5.736336,5.209737,10.117218,7.054726,5.857828,7.072632,6.525708,4.343721,1.713957
0.319508,0.401657,0.512007,0.480852,0.647799,0.585353,0.573473,0.680655,1.023142,0.769472,1.636415,0.874268,2.014618,2.114132,2.034032,2.364896,3.211917,3.648077,5.164513,7.866643,6.888625,5.664988,9.223473,9.467096,7.839126,6.495657,7.097718,5.293887,1.743365
0.318684,0.271100,0.536405,0.270995,0.666489,0.514124,0.696326,0.759994,0.729426,1.717887,1.317916,1.724320,1.670257,1.997487,1.985524,2.765690,3.178067,2.934721,5.736336,6.888625,8.306211,6.215383,10.130734,7.904615,7.541477,7.330705,8.274502,7.919836,3.733399
0.537461,0.458788,0.606759,0.735086,0.534744,0.515146,0.618548,0.899349,1.093561,0.803862,1.407464,1.409416,1.552405,2.016032,2.539262,2.552096,3.074006,4.054204,5.209737,5.664988,6.215383,8.794769,10.580438,8.682645,8.215804,10.134681,10.143453,9.608482,7.487713
0.614957,0.770657,0.590104,1.149123,0.659366,1.329597,1.159912,0.903589,1.543970,1.784201,2.295448,2.262087,2.992782,3.351075,3.425272,4.511625,6.022766,6.278683,10.117218,9.223473,10.130734,10.580438,26.450800,14.650756,11.945821,12.617379,13.050363,9.815698,1.935125
0.495932,0.719447,0.776771,0.732606,0.609598,1.049624,0.689882,1.296441,1.118231,1.493655,1.970030,1.182420,2.856274,2.757309,3.003272,3.844923,5.157380,5.608150,7.054726,9.467096,7.904615,8.682645,14.650756,20.969331,12.154295,10.094037,11.344995,5.896934,-0.196855
0.859198,1.030359,1.158083,1.127540,0.987296,0.605877,0.851067,0.763232,2.144912,0.897364,1.681894,0.960339,2.047665,2.742980,3.376499,3.312313,4.027225,5.466147,5.857828,7.839126,7.541477,8.215804,11.945821,12.154295,20.704788,16.833294,12.467645,15.159861,14.889906
0.799182,0.851533,0.984831,1.047484,0.672345,0.475199,0.784911,1.155106,1.701729,1.332610,1.565324,2.181334,1.182452,2.957116,3.380133,3.147458,3.869699,4.628026,7.072632,6.495657,7.330705,10.134681,12.617379,10.094037,16.833294,21.651768,19.006807,17.406105,16.316438
0.854616,0.591092,0.931667,0.618743,0.561361,0.550651,0.748587,1.305518,1.252584,1.747051,1.915501,2.123805,1.414680,3.018828,2.685751,3.149243,4.253372,4.058196,6.525708,7.097718,8.274502,10.143453,13.050363,11.344995,12.467645,19.006807,23.729911,22.778546,15.083092
1.261222,0.598383,1.226727,0.669953,0.799463,0.401641,0.750029,0.969712,1.594267,1.436631,1.643744,1.710241,0.997861,2.387167,2.573901,2.644710,3.093179,3.750665,4.343721,5.293887,7.919836,9.608482,9.815698,5.896934,15.159861,17.406105,22.778546,33.360519,27.024905
1.176618,0.751550,1.138258,0.995771,0.646761,0.206579,0.193723,0.492682,1.551830,0.877345,0.697537,1.064709,-0.666844,2.135581,1.687797,0.939267,1.471740,2.093415,1.713957,1.743365,3.733399,7.487713,1.935125,-0.196855,14.889906,16.316438,15.083092,27.024905,35.124001


==> data_release/cov_1d_pmu.txt <==
# Covariance matrix for 1D p_\mu cross section
9.564110,7.284470,6.113650,5.980420,3.894910,5.343190,2.254260,3.543820,3.344610,1.989380,1.677910,1.974440,0.225519,0.445133
7.284470,9.786100,6.209600,6.494720,2.920070,6.256870,2.460030,2.986080,3.646580,2.306710,2.148010,1.600400,-0.376328,0.332344
6.113650,6.209600,7.403390,6.204560,5.339550,4.507810,4.304470,4.356460,3.761430,3.176690,2.175040,1.406340,-0.018432,0.239488
5.980420,6.494720,6.204560,10.590100,3.068550,6.844320,2.819480,2.794210,4.361200,2.961570,2.199100,1.037760,-0.459753,0.256841
3.894910,2.920070,5.339550,3.068550,8.991770,3.920680,5.719310,5.446950,4.046990,3.564480,2.948840,2.303560,0.615425,0.210049
5.343190,6.256870,4.507810,6.844320,3.920680,9.067750,3.791870,4.279310,4.680340,3.461920,2.860920,2.316030,0.503783,0.334137
2.254260,2.460030,4.304470,2.819480,5.719310,3.791870,6.561860,4.914430,4.705410,4.544410,3.432520,2.213600,0.938510,0.395816
3.543820,2.986080,4.356460,2.794210,5.446950,4.279310,4.914430,7.516580,5.004230,4.465790,4.094790,3.454870,1.503330,0.403464
3.344610,3.646580,3.761430,4.361200,4.046990,4.680340,4.705410,5.004230,6.285760,4.232930,4.344780,3.555720,1.307050,0.381048
1.989380,2.306710,3.176690,2.961570,3.564480,3.461920,4.544410,4.465790,4.232930,5.572420,4.130360,2.893250,1.253650,0.357985
1.677910,2.148010,2.175040,2.199100,2.948840,2.860920,3.432520,4.094790,4.344780,4.130360,4.530620,3.226010,1.589070,0.493366
1.974440,1.600400,1.406340,1.037760,2.303560,2.316030,2.213600,3.454870,3.555720,2.893250,3.226010,3.454190,1.929430,0.472324
0.225519,-0.376328,-0.018432,-0.459753,0.615425,0.503783,0.938510,1.503330,1.307050,1.253650,1.589070,1.929430,1.940910,0.424027
0.445133,0.332344,0.239488,0.256841,0.210049,0.334137,0.395816,0.403464,0.381048,0.357985,0.493366,0.472324,0.424027,0.218341


==> data_release/cov_2d.txt <==
# Covariance matrix for 2D cross section
9.113180,2.639340,-0.199988,3.125480,-0.480763,6.286190,1.310000,4.995770,0.869479,1.226260,0.058955,0.290778,-0.237022,3.217860,-1.455170,3.502330,1.281340,3.017570,1.151580,-0.511195,0.279679,6.424660,-1.065350,1.729540,4.811590,0.254551,-3.154400,2.158140,6.205690,3.350330,1.413670,-0.271751,4.090660,8.454450,-0.043569,-4.129610,7.118130
2.639340,1.509430,0.324061,1.048860,0.096540,2.561510,0.932927,2.207710,1.145730,0.768430,0.368049,0.268768,0.480404,1.502520,0.623576,1.489190,1.051450,1.576680,0.409139,-0.149537,0.664359,2.789440,0.496269,1.424480,1.951970,0.192338,-0.062392,1.980750,2.695770,1.543540,0.495909,0.090046,2.044200,2.753190,-0.022903,-0.852717,2.235200
-0.199988,0.324061,1.355600,0.081733,0.862230,-0.206195,1.049700,-0.079304,1.676450,0.750116,1.022730,0.476380,0.912362,0.508537,1.167390,0.432284,1.195560,0.471442,0.707231,0.245329,0.880066,0.782662,2.353180,2.002010,-0.092133,0.244004,1.343070,2.016000,0.599383,2.223390,0.233555,0.574421,1.764880,1.164760,0.032027,2.427030,0.353077
3.125480,1.048860,0.081733,1.955540,0.618276,2.034890,0.517560,2.038690,1.459130,1.163990,0.155411,0.325217,0.468331,0.962780,0.169887,0.922133,1.287670,1.199020,0.576230,0.000466,0.927393,1.765420,1.174320,1.740430,1.617530,0.220920,-0.244397,1.866120,3.256260,1.359650,0.621431,-0.009646,4.572020,2.487990,0.012266,-0.640461,2.385210
-0.480763,0.096540,0.862230,0.618276,2.061960,-0.707949,1.321280,-0.084380,1.928140,1.153400,0.715003,0.770998,1.351620,-0.107102,1.317540,0.175664,1.266770,0.225168,0.713284,0.508838,1.800210,-0.024851,2.896320,1.829820,-0.260951,0.265755,2.478540,2.205160,1.787060,2.167710,0.471521,0.507136,3.335880,0.688147,0.077244,2.384940,0.398928
6.286190,2.561510,-0.206195,2.034890,-0.707949,8.513340,0.555519,6.962980,-0.215670,1.263910,-0.246378,0.005175,0.038863,3.794430,0.441393,5.276020,0.579713,3.600520,0.179178,-0.140781,0.361154,6.802100,-1.033080,0.995258,5.054080,0.271782,-1.290480,3.518340,6.307820,1.701920,0.738759,-0.364769,3.217040,4.866980,-0.065504,-4.026740,4.465760
1.310000,0.932927,1.049700,0.517560,1.321280,0.555519,4.179620,1.137130,1.136440,1.210930,1.323780,0.842920,1.193970,0.904633,1.434000,2.446280,1.028990,1.140320,1.061760,0.263317,1.276160,3.114240,2.153920,1.420330,0.869530,0.321345,1.730280,2.359660,2.531840,2.695660,0.598064,0.523694,1.141560,2.648550,0.024611,2.082920,0.079599
4.995770,2.207710,-0.079304,2.038690,-0.084380,6.962980,1.137130,8.479690,-1.555660,1.921970,-0.561394,0.448282,0.697587,3.631610,0.970040,6.245280,-0.088911,3.574740,0.148292,0.126502,0.432275,5.389330,0.105202,0.770292,4.052860,0.341409,1.108590,4.442960,7.573330,1.088120,0.232020,-0.390450,2.036110,3.662900,-0.085346,-2.841010,1.181410
0.869479,1.145730,1.676450,1.459130,1.928140,-0.215670,1.136440,-1.555660,8.777300,0.826636,2.480290,0.647008,2.233780,0.651155,1.783610,-2.875140,5.807730,0.714856,1.961650,0.170139,2.875130,0.655784,5.354960,5.268170,0.531626,0.294968,0.210908,3.337190,0.783071,4.107830,1.956890,0.705944,10.799200,1.247520,0.120800,2.252900,4.028540
1.226260,0.768430,0.750116,1.163990,1.153400,1.263910,1.210930,1.921970,0.826636,2.623740,0.471223,0.671396,0.881986,1.125240,1.938560,1.787770,0.715649,1.681960,0.835850,0.289556,1.203110,1.379420,1.948620,2.353130,0.923328,0.358574,1.435970,3.421210,2.868820,2.418180,0.454098,0.289423,3.606710,1.925310,0.028414,2.127480,0.899101
0.058955,0.368049,1.022730,0.155411,0.715003,-0.246378,1.323780,-0.561394,2.480290,0.471223,1.743960,0.379364,0.862401,0.190870,0.889546,0.085718,2.205110,0.361114,1.178560,0.220882,1.003020,0.376926,2.415590,2.085570,0.094276,0.189872,1.104820,1.315050,0.709946,1.943360,0.823933,0.591381,2.640950,1.735800,0.060006,1.928790,1.222900
0.290778,0.268768,0.476380,0.325217,0.770998,0.005175,0.842920,0.448282,0.647008,0.671396,0.379364,0.761755,0.730355,0.000991,0.985140,0.401679,0.841039,0.833378,0.308784,0.226682,0.937423,0.757370,1.334880,1.264720,0.069108,0.184928,1.371440,1.528530,1.214250,1.689060,0.248636,0.297723,2.866770,0.817234,0.054065,1.125970,0.718012
-0.237022,0.480404,0.912362,0.468331,1.351620,0.038863,1.193970,0.697587,2.233780,0.881986,0.862401,0.730355,2.235690,0.718023,1.830550,0.614950,2.151140,1.422990,0.497095,0.551289,1.955610,0.960955,3.386410,2.392720,0.031839,0.346342,1.892360,3.218860,1.821720,2.246720,0.555952,0.636277,4.503760,0.979795,0.117424,2.847960,1.043840
3.217860,1.502520,0.508537,0.962780,-0.107102,3.794430,0.904633,3.631610,0.651155,1.125240,0.190870,0.000991,0.718023,6.167510,0.507920,3.952130,1.087950,2.019970,1.274160,-0.319702,0.950008,3.985150,0.848025,0.228380,2.953670,0.237238,0.907189,1.289360,3.454100,1.906620,1.625440,-0.027953,-0.851173,4.168530,-0.074110,-0.300081,3.023230
-1.455170,0.623576,1.167390,0.169887,1.317540,0.441393,1.434000,0.970040,1.783610,1.938560,0.889546,0.985140,1.830550,0.507920,5.074540,0.845921,2.366680,1.176060,0.452570,0.772159,2.295010,0.987775,4.387850,3.460860,-0.292305,0.395862,3.380020,5.202730,1.859870,2.409700,-0.185818,0.461759,6.796820,-1.267730,0.101877,3.895630,-0.327826
3.502330,1.489190,0.432284,0.922133,0.175664,5.276020,2.446280,6.245280,-2.875140,1.787770,0.085718,0.401679,0.614950,3.952130,0.845921,10.411500,-2.046530,2.999370,1.280910,0.260068,0.108494,7.038260,-0.115705,0.257068,2.815160,0.418225,1.089320,3.847700,7.378650,2.310480,-0.813589,0.214083,-2.418810,5.887200,-0.060854,0.058090,-0.449112
1.281340,1.051450,1.195560,1.287670,1.266770,0.579713,1.028990,-0.088911,5.807730,0.715649,2.205110,0.841039,2.151140,1.087950,2.366680,-2.046530,6.512840,1.355800,1.613130,0.324925,3.003010,1.063900,5.778470,4.993640,0.771671,0.401976,1.398430,4.281440,1.615960,3.747150,2.129890,0.636707,11.261000,1.185060,0.165511,2.272910,4.140140
3.017570,1.576680,0.471442,1.199020,0.225168,3.600520,1.140320,3.574740,0.714856,1.681960,0.361114,0.833378,1.422990,2.019970,1.176060,2.999370,1.355800,4.731770,0.501433,0.225351,1.289200,4.212450,1.211900,2.333250,2.764090,0.303107,0.909715,3.783450,4.792310,3.028350,1.309900,0.131249,4.514310,3.130460,0.010533,-0.317825,3.486800
1.151580,0.409139,0.707231,0.576230,0.713284,0.179178,1.061760,0.148292,1.961650,0.835850,1.178560,0.308784,0.497095,1.274160,0.452570,1.280910,1.613130,0.501433,2.065430,0.129114,0.976432,1.100100,1.860740,1.643440,1.023820,0.217295,0.920145,0.883576,1.926010,2.569220,1.320710,0.506132,0.977156,2.884870,0.035695,1.111670,1.807910
-0.511195,-0.149537,0.245329,0.000466,0.508838,-0.140781,0.263317,0.126502,0.170139,0.289556,0.220882,0.226682,0.551289,-0.319702,0.772159,0.260068,0.324925,0.225351,0.129114,0.419918,0.700852,-0.310801,1.087400,0.564876,-0.230758,0.110974,1.213310,1.092480,0.805831,0.551025,0.062058,0.206103,1.570070,-0.295144,0.046699,1.115370,-0.028328
0.279679,0.664359,0.880066,0.927393,1.800210,0.361154,1.276160,0.432275,2.875130,1.203110,1.003020,0.937423,1.955610,0.950008,2.295010,0.108494,3.003010,1.289200,0.976432,0.700852,3.527200,0.097513,4.431290,3.053960,0.428625,0.440237,3.344030,3.894880,2.500030,3.385880,1.661190,0.756307,8.095300,0.484172,0.133178,2.451280,2.643670
6.424660,2.789440,0.782662,1.765420,-0.024851,6.802100,3.114240,5.389330,0.655784,1.379420,0.376926,0.757370,0.960955,3.985150,0.987775,7.038260,1.063900,4.212450,1.100100,-0.310801,0.097513,12.938600,-1.285730,1.758400,5.238670,0.508646,-1.087550,4.902680,7.354600,4.407500,0.062970,0.298854,2.127860,8.466850,0.011014,-0.961154,4.638030
-1.065350,0.496269,2.353180,1.174320,2.896320,-1.033080,2.153920,0.105202,5.354960,1.948620,2.415590,1.334880,3.386410,0.848025,4.387850,-0.115705,5.778470,1.211900,1.860740,1.087400,4.431290,-1.285730,11.173600,7.571030,-1.085360,0.673633,4.013460,7.191020,3.023400,5.762950,1.479710,1.128040,12.240400,0.025844,0.226836,7.133340,1.101410
1.729540,1.424480,2.002010,1.740430,1.829820,0.995258,1.420330,0.770292,5.268170,2.353130,2.085570,1.264720,2.392720,0.228380,3.460860,0.257068,4.993640,2.333250,1.643440,0.564876,3.053960,1.758400,7.571030,10.932600,-0.203347,0.688267,0.167959,7.318860,2.725950,6.169770,1.353720,1.156580,16.061200,2.125630,0.291447,6.180670,4.795730
4.811590,1.951970,-0.092133,1.617530,-0.260951,5.054080,0.869530,4.052860,0.531626,0.923328,0.094276,0.069108,0.031839,2.953670,-0.292305,2.815160,0.771671,2.764090,1.023820,-0.230758,0.428625,5.238670,-1.085360,-0.203347,5.954020,0.150092,0.067819,1.340400,4.703490,1.433230,1.897300,-0.242201,0.748455,5.739100,-0.105033,-3.889410,3.639160
0.254551,0.192338,0.244004,0.220920,0.265755,0.271782,0.321345,0.341409,0.294968,0.358574,0.189872,0.184928,0.346342,0.237238,0.395862,0.418225,0.401976,0.303107,0.217295,0.110974,0.440237,0.508646,0.673633,0.688267,0.150092,0.149805,0.385577,0.918613,0.690915,0.775277,0.148498,0.211617,1.189190,0.605077,0.035620,0.804982,0.435687
-3.154400,-0.062392,1.343070,-0.244397,2.478540,-1.290480,1.730280,1.108590,0.210908,1.435970,1.104820,1.371440,1.892360,0.907189,3.380020,1.089320,1.398430,0.909715,0.920145,1.213310,3.344030,-1.087550,4.013460,0.167959,0.067819,0.385577,10.819100,2.689690,5.758710,2.352460,1.662890,0.920306,2.546750,-0.459851,0.076641,4.662450,-0.357779
2.158140,1.980750,2.016000,1.866120,2.205160,3.518340,2.359660,4.442960,3.337190,3.421210,1.315050,1.528530,3.218860,1.289360,5.202730,3.847700,4.281440,3.783450,0.883576,1.092480,3.894880,4.902680,7.191020,7.318860,1.340400,0.918613,2.689690,12.385600,6.720870,6.496270,0.106315,0.789568,15.193900,2.668480,0.246126,4.949090,2.368250
6.205690,2.695770,0.599383,3.256260,1.787060,6.307820,2.531840,7.573330,0.783071,2.868820,0.709946,1.214250,1.821720,3.454100,1.859870,7.378650,1.615960,4.792310,1.926010,0.805831,2.500030,7.354600,3.023400,2.725950,4.703490,0.690915,5.758710,6.720870,16.194200,6.020220,2.340450,0.381471,6.323050,9.731880,0.094585,1.357140,6.285450
3.350330,1.543540,2.223390,1.359650,2.167710,1.701920,2.695660,1.088120,4.107830,2.418180,1.943360,1.689060,2.246720,1.906620,2.409700,2.310480,3.747150,3.028350,2.569220,0.551025,3.385880,4.407500,5.762950,6.169770,1.433230,0.775277,2.352460,6.496270,6.020220,10.167100,3.529530,1.569770,8.630270,8.353520,0.211910,4.893520,6.733760
1.413670,0.495909,0.233555,0.621431,0.471521,0.738759,0.598064,0.232020,1.956890,0.454098,0.823933,0.248636,0.555952,1.625440,-0.185818,-0.813589,2.129890,1.309900,1.320710,0.062058,1.661190,0.062970,1.479710,1.353720,1.897300,0.148498,1.662890,0.106315,2.340450,3.529530,5.178100,0.582239,2.875460,4.856350,0.031486,-0.466421,4.667710
-0.271751,0.090046,0.574421,-0.009646,0.507136,-0.364769,0.523694,-0.390450,0.705944,0.289423,0.591381,0.297723,0.636277,-0.027953,0.461759,0.214083,0.636707,0.131249,0.506132,0.206103,0.756307,0.298854,1.128040,1.156580,-0.242201,0.211617,0.920306,0.789568,0.381471,1.569770,0.582239,0.696173,0.887422,1.264470,0.087468,1.967710,0.960150
4.090660,2.044200,1.764880,4.572020,3.335880,3.217040,1.141560,2.036110,10.799200,3.606710,2.640950,2.866770,4.503760,-0.851173,6.796820,-2.418810,11.261000,4.514310,0.977156,1.570070,8.095300,2.127860,12.240400,16.061200,0.748455,1.189190,2.546750,15.193900,6.323050,8.630270,2.875460,0.887422,52.570400,-1.097470,0.706853,8.415240,11.605200
8.454450,2.753190,1.164760,2.487990,0.688147,4.866980,2.648550,3.662900,1.247520,1.925310,1.735800,0.817234,0.979795,4.168530,-1.267730,5.887200,1.185060,3.130460,2.884870,-0.295144,0.484172,8.466850,0.025844,2.125630,5.739100,0.605077,-0.459851,2.668480,9.731880,8.353520,4.856350,1.264470,-1.097470,22.033300,0.098562,0.566762,9.680550
-0.043569,-0.022903,0.032027,0.012266,0.077244,-0.065504,0.024611,-0.085346,0.120800,0.028414,0.060006,0.054065,0.117424,-0.074110,0.101877,-0.060854,0.165511,0.010533,0.035695,0.046699,0.133178,0.011014,0.226836,0.291447,-0.105033,0.035620,0.076641,0.246126,0.094585,0.211910,0.031486,0.087468,0.706853,0.098562,0.045350,0.487230,0.405638
-4.129610,-0.852717,2.427030,-0.640461,2.384940,-4.026740,2.082920,-2.841010,2.252900,2.127480,1.928790,1.125970,2.847960,-0.300081,3.895630,0.058090,2.272910,-0.317825,1.111670,1.115370,2.451280,-0.961154,7.133340,6.180670,-3.889410,0.804982,4.662450,4.949090,1.357140,4.893520,-0.466421,1.967710,8.415240,0.566762,0.487230,14.983200,0.366730
7.118130,2.235200,0.353077,2.385210,0.398928,4.465760,0.079599,1.181410,4.028540,0.899101,1.222900,0.718012,1.043840,3.023230,-0.327826,-0.449112,4.140140,3.486800,1.807910,-0.028328,2.643670,4.638030,1.101410,4.795730,3.639160,0.435687,-0.357779,2.368250,6.285450,6.733760,4.667710,0.960150,11.605200,9.680550,0.405638,0.366730,16.130400


==> data_release/data_1d_costhetamu.txt <==
# 1D \cos\theta_\mu measured cross sections
2.155555
2.399303
2.869746
3.407701
3.062724
3.585309
3.398238
4.420506
5.523495
5.010374
5.688467
6.962629
6.920571
9.735795
10.914928
10.942733
13.054257
14.746267
19.826722
20.359579
23.390703
28.180792
39.267231
30.532426
38.347314
44.509527
48.083921
53.266437
40.268124


==> data_release/data_1d_pmu.txt <==
# 1D p_\mu measured cross section
6.790640
16.611500
22.475100
20.958100
27.346600
22.625400
27.842200
27.034000
25.981600
25.315700
20.819700
16.092900
8.680870
1.802630


==> data_release/data_2d.txt <==
# 2D measured cross section
8.551750
7.332180
8.366340
4.881970
12.735800
13.671900
15.682100
14.123400
15.052600
11.897000
7.935340
7.471230
14.769900
17.670300
21.298300
20.762300
18.289600
12.657800
11.154300
5.990540
23.309800
28.685100
25.266500
19.306100
13.384400
4.393930
32.821100
39.977000
43.709600
39.712800
20.054600
7.105190
49.490200
41.707900
1.269060
25.823300
28.762000

